Cutting-plane algorithms for preemptive uniprocessor real-time scheduling problems

Fixed-point iteration algorithms like RTA (response time analysis) and QPA (quick processor-demand analysis) are arguably the most popular ways of solving schedulability problems for preemptive uniprocessor FP (fixed-priority) and EDF (earliest-deadline-first) systems. Several IP (integer program) formulations have also been proposed for these problems, but it is unclear whether the algorithms for solving these formulations are related to RTA and QPA. By discovering connections between the problems and the algorithms, we show that RTA and QPA are, in fact, suboptimal cutting-plane algorithms for specific IP formulations of FP and EDF schedulability, where optimality is defined with respect to convergence rate. We propose optimal cutting-plane algorithms for these IP formulations. We compare the new algorithms with RTA and QPA on large collections of synthetic systems to gauge the improvement in convergence rates and running times.

==> dico.txt <==
aperiodic
schedulable
schedulability
deferrable
dimensioning
dimensioned
uniprocessor
preemptible
wcet
Bernat
nonnegative
nonnegativity
positivity
equalities
nonconvex
quadratically-constrained
subproblems
lhs
rhs
cardinality
nonlinearity
nondecreasing
MINLP
MINLPs
computability
unsolvability
Levin
Karp
polynomially
pseudopolynomial-time
pseudopolynomial
uniprocessor
subexponential
suboptimal
optimality
QPA
subinterval
unschedulable
CP-KERN
preprocessing
wcets
utilizations
jitter
subproblem
Esterel
instantiations
nonincreasing
unboundedness
infeasibility
unschedulability
MILP
pseudocode
unary

